Variational Dropout and the Local Reparameterization Trick

We investigate a local reparameterizaton technique for greatly reducing the variance of stochastic gradients for variational Bayesian inference (SGVB) of a posterior over model parameters, while retaining parallelizability. This local reparameterization translates uncertainty about global parameters into local noise that is independent across datapoints in the minibatch. Such parameterizations can be trivially parallelized and have variance that is inversely proportional to the minibatch size, generally leading to much faster convergence. Additionally, we explore a connection with dropout: Gaussian dropout objectives correspond to SGVB with local reparameterization, a scale-invariant prior and proportionally fixed posterior variance. Our method allows inference of more flexibly parameterized posteriors; specifically, we propose variational dropout, a generalization of Gaussian dropout where the dropout rates are learned, often leading to better models. The method is demonstrated through several experiments.

==> 2015-05_fsgvb copy/graph_speed/speeddata.txt <==
0	6.9892988205	12.7767311326	7.52785182	13.2331282913
1	6.8629369736	13.3342727467	7.4169368744	13.522587576
2	6.867732048	13.4298890795	7.4161579609	13.5706704342
3	6.8717501164	13.4823969463	7.4198591709	13.6001034578
4	6.8572990894	13.519133519	7.4079320431	13.6154246622
5	6.8759491444	13.5482327393	7.3927209377	13.6284806476
6	6.8645718098	13.5665491854	7.4243900776	13.6395392377
7	6.8725309372	13.5829114083	7.3952569962	13.6450965271
8	6.8835041523	13.5932546899	7.3900680542	13.6526277067
9	6.8905928135	13.6013530128	7.3866238594	13.6562165573
10	6.8816461563	13.6146702288	7.3664908409	13.661071624
11	6.8894050121	13.6187913841	7.3712060452	13.6637353206
12	6.8942921162	13.6276141594	7.3726878166	13.6705177303
13	6.8970680237	13.6295109364	7.3834910393	13.6717625695
14	6.8826429844	13.6377086122	7.3944711685	13.6754778982
15	6.8934490681	13.6407660628	7.3694119453	13.6783018341
16	6.8798820972	13.6428897765	7.3671581745	13.6814703865
17	6.8836419582	13.6502608291	7.3753650188	13.6830051761
18	6.8782839775	13.649904501	7.3663260937	13.6853159075
19	6.8480920792	13.6535277261	7.4026818276	13.688144549
20	6.8699040413	13.6596616287	7.3964149952	13.6872297015
21	6.8598301411	13.6584626272	7.4061281681	13.6909917498
22	6.8594009876	13.6616156462	7.3939380646	13.6895292384
23	6.8747289181	13.6662641299	7.4117670059	13.6947517916
24	6.8786189556	13.6662059158	7.4138689041	13.6929309748
25	6.8731589317	13.6681430728	7.4053199291	13.6958934029
26	6.8689329624	13.6688071438	7.4130210877	13.6960962534
27	6.8722190857	13.6736239676	7.4052758217	13.6967095936
28	6.876926899	13.6716946425	7.3929460049	13.6979400562
29	6.878595829	13.6775549694	7.4076628685	13.6987334728
30	6.8653960228	13.6751147293	7.4105761051	13.6990709248
31	6.8707311153	13.6776735739	7.4046499729	13.6999003091
32	6.8657770157	13.6794242693	7.4021220207	13.7001220702
33	6.8774847984	13.6801765301	7.4199450016	13.7029763581
34	6.8724780083	13.6832568947	7.4277701378	13.7021852774
35	6.865929842	13.6835876259	7.426432848	13.7024046228
36	6.8498868942	13.6852312487	7.4014811516	13.7054375642
37	6.8804869652	13.6839168106	7.3934719563	13.7047544069
38	6.8705430031	13.6857262704	7.4151980877	13.7047677412
39	6.8802819252	13.6874527392	7.3865180016	13.7065045037
40	6.8612558842	13.6852872094	7.3998780251	13.7038654893
41	6.8753900528	13.6912575102	7.399928093	13.7071422086
42	6.8652610779	13.689990425	7.4074890614	13.7060071477
43	6.8523581028	13.691775081	7.3956887722	13.7065209817
44	6.8527021408	13.6904558179	7.4055070877	13.7070089297
45	6.8620681763	13.6863661639	7.395498991	13.7054699254
46	6.8601980209	13.6910376178	7.391190052	13.7068088045
47	6.866050005	13.6948992165	7.3848929405	13.708797815
48	6.8832540512	13.692723102	7.3876538277	13.708122467
49	6.8795220852	13.6958115789	7.398389101	13.7090568065
50	6.8749899864	13.6936735039	7.3873970509	13.7094447198
51	6.8751308918	13.6941468302	7.3760681152	13.7100666611
52	6.8741359711	13.6961801587	7.3961699009	13.7081351354
53	6.8699789047	13.6958353152	7.4025809765	13.7094530179
54	6.848749876	13.6973978472	7.3978669643	13.7111538878
55	6.8665850163	13.6954257051	7.4047930241	13.7110990093
56	6.8585209847	13.6983491426	7.4164681435	13.7119995235
57	6.8661510944	13.6977086074	7.3942320347	13.7124542312
58	6.8512811661	13.696834662	7.4202859402	13.7122051924
59	6.8706190586	13.7012188257	7.3826570511	13.7123106062
60	6.8664171696	13.6984466673	7.3989779949	13.7129496731
61	6.8651869297	13.6992619723	7.4037880898	13.7145095706
62	6.8525321484	13.6991258404	7.3964989185	13.7113815083
63	6.8770208359	13.7022991927	7.3871319294	13.7134425667
64	6.8568661213	13.7019629897	7.3757050037	13.7138199818
65	6.8581590653	13.7022478648	7.3759119511	13.7149475546
66	6.8714680672	13.7024254145	7.3900539875	13.7137671353
67	6.8865141869	13.7018820491	7.3818471432	13.7122894089
68	6.8837399483	13.7019845088	7.3785018921	13.7140323109
69	6.8728971481	13.7024932517	7.4071052074	13.7147847549
70	6.8844370842	13.7021530103	7.3859708309	13.7124318857
71	6.896435976	13.7044733301	7.3866779804	13.7147466553
72	6.8952279091	13.7054548783	7.3789598942	13.7131466368
73	6.8716847897	13.7035026198	7.3734581471	13.7147175949
74	6.8659379482	13.7046942542	7.3730139732	13.7146314271
75	6.8714671135	13.705916936	7.3949840069	13.7150553352
76	6.8900680542	13.7059167527	7.3854868412	13.7164674884
77	6.8877151012	13.7056373729	7.3879909515	13.7162180215
78	6.8980779648	13.7046255667	7.3631448746	13.7151898028
79	6.8696880341	13.7056630013	7.395581007	13.7142525511
80	6.8739001751	13.7052589503	7.4238469601	13.7153990469
81	6.8825941086	13.7059095619	7.3967928886	13.7154292434
82	6.890075922	13.7059703091	7.3819630146	13.716345228
83	6.8908998966	13.7064354012	7.3651981354	13.7169193147
84	6.8620140553	13.7080552141	7.3828320503	13.7162787022
85	6.8608698845	13.7065027156	7.3914549351	13.7158187453
86	6.8758311272	13.7073370833	7.3831009865	13.715873411
87	6.8680651188	13.7072265373	7.3888790608	13.7158755208
88	6.8844609261	13.7069394981	7.3667938709	13.7174353052
89	6.8609797955	13.7091706987	7.3753519058	13.716628426
90	6.8701550961	13.7089543786	7.3875350952	13.7173336122
91	6.8744549751	13.7080810981	7.3663630486	13.7175215111
92	6.8788590431	13.7077190972	7.3806490898	13.7165543815
93	6.8792309761	13.7092373868	7.3960630894	13.7169575509
94	6.8794279099	13.7067815687	7.38635993	13.7171908275
95	6.8769600391	13.7074660503	7.3828289509	13.7170868591
96	6.877158165	13.7097820788	7.3870718479	13.7173055341
97	6.8838808537	13.7089141136	7.3887629509	13.7161328495
98	6.8750929833	13.7093556381	7.41031003	13.7179568091
99	6.8640561104	13.7078412624	7.3994920254	13.7174693416
100	6.8573541641	13.7085379466	7.3844251633	13.7163974266
101	6.8754141331	13.7088801768	7.3772847652	13.7173095444
102	6.8529429436	13.7097307367	7.3777251244	13.7168925031
103	6.8854980469	13.7087149651	7.3752260208	13.7175414094
104	6.8538401127	13.7104220146	7.4022319317	13.7184055387
105	6.8509259224	13.711211433	7.4111318588	13.7188075079
106	6.876554966	13.7104034566	7.4099109173	13.7185285083
107	6.8838279247	13.7091881761	7.4247159958	13.7183328619
108	6.8688340187	13.7097288106	7.4054899216	13.7185449252
109	6.8728339672	13.7101526753	7.4149549007	13.7182202001
110	6.8751711845	13.7118128646	7.3986639977	13.7193219766
111	6.8691868782	13.7112779948	7.3895821571	13.7169912255
112	6.8558800221	13.711012174	7.4106469154	13.7189770394
113	6.8559949398	13.7123930292	7.4030759335	13.7188209586
114	6.8564739227	13.7121976283	7.3777050972	13.7187888695
115	6.8557429314	13.7119280528	7.3940079212	13.7181537173
116	6.8445470333	13.7099864704	7.3861141205	13.7187003969
117	6.850012064	13.7114384642	7.3835799694	13.7183910349
118	6.8790988922	13.7119410243	7.4086229801	13.7191942276
119	6.8578138351	13.7134559235	7.3883059025	13.7186573239
120	6.8501780033	13.7125547877	7.3874371052	13.7199710712
121	6.8555390835	13.7122086102	7.4026019573	13.7178913741
122	6.8769059181	13.7114850216	7.3975548744	13.7190087909
123	6.8556559086	13.7131154745	7.4008889198	13.71900436
124	6.8610899448	13.7119911936	7.3732190132	13.7183402958
125	6.8482658863	13.7125809411	7.3853199482	13.7194324743
126	6.8593220711	13.7136591061	7.362716198	13.7200842852
127	6.8617510796	13.7127550305	7.390130043	13.718810736
128	6.8676049709	13.7135435729	7.3838639259	13.7188278842
129	6.8569691181	13.7125574443	7.3691627979	13.7196500289
130	6.8562669754	13.7132771531	7.376737833	13.7191979434
131	6.8672487736	13.7124484196	7.3716499806	13.7199994818
132	6.8598330021	13.7137429099	7.384718895	13.7196164105
133	6.8600289822	13.7119685422	7.3659718037	13.7199263944
134	6.871270895	13.7133603893	7.391149044	13.7192727204
135	6.878786087	13.7151280717	7.3816790581	13.7200956071
136	6.8632619381	13.713231838	7.3705599308	13.7199065134
137	6.8831899166	13.7129703723	7.3953180313	13.719355398
138	6.8722498417	13.7129355552	7.3816950321	13.7204800429
139	6.8668951988	13.7119408071	7.3928368092	13.718259243
140	6.8567390442	13.7135454413	7.3948390484	13.7196813975
141	6.8600161076	13.7134009983	7.371160984	13.7191847647
142	6.8918700218	13.7129846156	7.359716177	13.7197153743
143	6.8797490597	13.7146538999	7.373114109	13.7198174254
144	6.8693299294	13.7149212358	7.3849799633	13.7198487982
145	6.8691561222	13.7134196147	7.3904900551	13.7198134804
146	6.8828399181	13.7141438193	7.3761658669	13.7210803525
147	6.8766129017	13.7132659124	7.3766078949	13.7207517164
148	6.8516328335	13.7138627472	7.3944990635	13.7206413925
149	6.866298914	13.7133141135	7.3889119625	13.7207874061
150	6.8652780056	13.713523508	7.3749330044	13.7211612009
151	6.8766531944	13.7155421646	7.3677151203	13.7202961402
152	6.8910171986	13.7169461327	7.3614389896	13.7209912353
153	6.8716289997	13.7141045023	7.3795228005	13.7213323762
154	6.8786540031	13.7149851743	7.3835189343	13.7189112421
155	6.8784029484	13.7144841305	7.3640758991	13.720725212
156	6.8542160988	13.714489497	7.3756639957	13.7200452258
157	6.8678648472	13.7154657498	7.3673260212	13.7198781365
158	6.8788888454	13.7141540909	7.3830270767	13.7191525526
159	6.8678581715	13.7158757045	7.3706250191	13.719280087
160	6.8564331532	13.7151497376	7.3992528915	13.72080927
161	6.8712379932	13.7153014589	7.3721101284	13.7222098172
162	6.8689391613	13.7156791236	7.3828918934	13.7206685376
163	6.8885729313	13.7149887897	7.3793780804	13.7192718604
164	6.8601880074	13.7148107295	7.3894119263	13.7197521098
165	6.8878090382	13.7158289036	7.4050738812	13.7222648173
166	6.8738090992	13.7160070347	7.3618869782	13.7201318575
167	6.8686728478	13.7165520114	7.3660202026	13.720959959
168	6.8832900524	13.7151657082	7.3870711327	13.7218543135
169	6.8786919117	13.7154497977	7.3953309059	13.7220647667
170	6.8699150085	13.7171830578	7.3918299675	13.7200008832
171	6.8687689304	13.7169572665	7.3854100704	13.7213946917
172	6.8835089207	13.717303856	7.3875389099	13.7219612278
173	6.8801810741	13.7159242473	7.4026560783	13.7221670731
174	6.864855051	13.716852494	7.3866500855	13.7209977091
175	6.8598299027	13.7159388104	7.3699150085	13.7209980367
176	6.868393898	13.7155781235	7.4033801556	13.7210494662
177	6.8650999069	13.7170267948	7.3807139397	13.7209300066
178	6.8732659817	13.7163729833	7.4011380673	13.7215013256
179	6.8791160584	13.7167678505	7.3916599751	13.7216903588
180	6.8476808071	13.7158999001	7.3855698109	13.7213492852
181	6.8654620647	13.7155235901	7.3982419968	13.7213515947
182	6.8579730988	13.7160260012	7.3795719147	13.7209521228
183	6.8777580261	13.7165175015	7.3859319687	13.721851317
184	6.8855178356	13.7156476033	7.3916361332	13.7223822954
185	6.8588039875	13.7168894492	7.4135410786	13.7222141445
186	6.8757069111	13.7160491559	7.388863802	13.7218160446
187	6.8798820972	13.715455153	7.3972859383	13.7219101501
188	6.8629479408	13.7159152226	7.3648290634	13.7213941679
189	6.8569061756	13.7174011032	7.3644762039	13.7227644349
190	6.8547041416	13.7165637699	7.3814940453	13.7209513236
191	6.8530130386	13.714840747	7.4038741589	13.7213821481
192	6.8599309921	13.7163855441	7.3923370838	13.7219523418
193	6.866891861	13.7174293425	7.3998410702	13.7216241026
194	6.8567159176	13.716193812	7.3879990578	13.7212207237
195	6.8907530308	13.7174795561	7.3965330124	13.7222294946
196	6.871170044	13.7164005198	7.3683331013	13.7205751964
197	6.8712949753	13.7169214047	7.4027090073	13.722058952
198	6.855848074	13.7168053419	7.3930449486	13.720805444
199	6.8768279553	13.7168166394	7.4116079807	13.7214207538
200	6.8545269966	13.7174061825	7.3899650574	13.721165613
201	6.8748848438	13.7170134031	7.4021210671	13.7227594839
202	6.8670921326	13.7160926658	7.3933260441	13.722201941
203	6.8758220673	13.7161070179	7.3929011822	13.7222437917
204	6.8680431843	13.7177437272	7.4029700756	13.7210748006
205	6.8614990711	13.7175491803	7.4035580158	13.7207299779
206	6.8620948792	13.7185000557	7.397012949	13.7216031656
207	6.8536808491	13.7180332085	7.3700630665	13.7218495222
208	6.8614680767	13.7187934159	7.40198493	13.7219388314
209	6.8656411171	13.7180721957	7.3819999695	13.7224075009
210	6.8739011288	13.7175841135	7.3769459724	13.7230914593
211	6.851172924	13.7179883034	7.4073059559	13.7209044232
212	6.8547339439	13.7178262388	7.4118788242	13.7226104275
213	6.8650429249	13.7172364841	7.3797290325	13.7224320124
214	6.8520030975	13.7188915196	7.3639581204	13.7223876807
215	6.8713209629	13.7161728909	7.3800559044	13.7228569393
216	6.8612520695	13.7182193474	7.3833968639	13.7220834081
217	6.848981142	13.7181472617	7.3853740692	13.7226952835
218	6.8752589226	13.7188576845	7.383948803	13.7211116342
219	6.8535618782	13.7174817101	7.3841528893	13.7221509569
220	6.8579008579	13.7184168382	7.3964920044	13.7211970863
221	6.864082098	13.7193575357	7.3829011917	13.7224283802
222	6.8758678436	13.718913997	7.391242981	13.7223627526
223	6.8555860519	13.717916045	7.3872849941	13.7217007424
224	6.8725650311	13.7174608551	7.3684928417	13.7224348066
225	6.8679320812	13.718248626	7.3879549503	13.7221953091
226	6.8529889584	13.7169496288	7.3893170357	13.7224806506
227	6.8505659103	13.718198143	7.3875820637	13.7224413758
228	6.865252018	13.71785148	7.3872199059	13.7220671291
229	6.8836650848	13.7182216307	7.3971631527	13.7224721624
230	6.8739469051	13.7194347709	7.3890500069	13.7233041819
231	6.8791790009	13.7189241377	7.3928859234	13.7226794211
232	6.8951189518	13.7190640478	7.3882000446	13.722479855
233	6.8682880402	13.7184678636	7.3842148781	13.7227522005
234	6.8632750511	13.7175334871	7.3982079029	13.7216790044
235	6.8549280167	13.719050423	7.3976521492	13.7212199917
236	6.8673641682	13.7191067842	7.3868401051	13.7235696198
237	6.8699600697	13.718028786	7.4103629589	13.7218888406
238	6.8519058228	13.7180815014	7.3844690323	13.7226373526
239	6.8639519215	13.7191205893	7.3934090138	13.72191728
240	6.87509799	13.7193844578	7.371224165	13.7230599549
241	6.856071949	13.7168795833	7.3995389938	13.7232746158
242	6.8698019981	13.718186735	7.4073710442	13.7225626593
243	6.8597319126	13.7181233289	7.3698940277	13.7227859298
244	6.8661110401	13.7195990249	7.3704371452	13.7224091058
245	6.8572869301	13.7184819464	7.3789441586	13.721965291
246	6.8651130199	13.7184269247	7.4026429653	13.7222710615
247	6.8749580383	13.7185763461	7.4099781513	13.7232670582
248	6.8742949963	13.7182085345	7.397742033	13.7227858402
249	6.8603458405	13.7184225674	7.3933050633	13.7234367058
250	6.8576819897	13.7197605638	7.3911101818	13.723483243
251	6.8597970009	13.7184002058	7.3644919395	13.7230680059
252	6.8581619263	13.7186670351	7.3684120178	13.7231842224
253	6.8678879738	13.7185702415	7.3745231628	13.7223862674
254	6.8716440201	13.7189061753	7.3915939331	13.72212029
255	6.887018919	13.7186707039	7.3921670914	13.7228594926
256	6.8540260792	13.7182794885	7.3912591934	13.72309468
257	6.8602499962	13.7172227996	7.3586409092	13.7222906722
258	6.8523359299	13.7188602158	7.3818440437	13.7237910672
259	6.8543510437	13.717629504	7.3856511116	13.7223890106
260	6.8772110939	13.7183550304	7.3926680088	13.7214758671
261	6.8700909615	13.7193798082	7.3683280945	13.7234707281
262	6.8770208359	13.7180116015	7.388422966	13.723377766
263	6.8746879101	13.7186173676	7.3896238804	13.7238223694
264	6.8577740192	13.7192626722	7.368806839	13.7223189005
265	6.8495190144	13.7181805653	7.3947122097	13.7226124883
266	6.8431370258	13.7185819869	7.3777508736	13.7225997318
267	6.8602440357	13.7192182277	7.3870699406	13.7225270792
268	6.8715121746	13.7192879844	7.3884041309	13.7242527082
269	6.859265089	13.718170034	7.4109480381	13.7227365763
270	6.854665041	13.719272382	7.4188938141	13.7234622431
271	6.8705151081	13.7204433674	7.3866341114	13.7227574689
272	6.8617429733	13.7192086898	7.4060938358	13.7227387987
273	6.8531079292	13.7169178418	7.3889830113	13.7233930673
274	6.8643240929	13.7207724148	7.3821549416	13.7227461518
275	6.8726539612	13.7180548053	7.4016261101	13.7231168303
276	6.88499403	13.7187076463	7.3910808563	13.7222250994
277	6.8743488789	13.7191799154	7.383245945	13.722570226
278	6.8633871079	13.7198300308	7.3840019703	13.7229333202
279	6.8628361225	13.7193168007	7.3899350166	13.7219088816
280	6.8768959045	13.7193452289	7.3682420254	13.7220342766
281	6.8524258137	13.7188702968	7.3779659271	13.7228311943
282	6.8639788628	13.7199524347	7.4124560356	13.7238804539
283	6.8732059002	13.7185421857	7.4034421444	13.722085419
284	6.8585238457	13.7187917167	7.4114410877	13.7228341516
285	6.8601920605	13.719874721	7.4112429619	13.7233371366
286	6.8583660126	13.7202577745	7.3855822086	13.7227345077
287	6.8467810154	13.7188817268	7.3848509789	13.7214898439
288	6.8490481377	13.7192442317	7.3969321251	13.7234947524
289	6.8548829556	13.7204855251	7.4060108662	13.7225413722
290	6.8511810303	13.718543916	7.3946230412	13.7231725754
291	6.8655359745	13.7199675883	7.3934230804	13.7236870727
292	6.8548750877	13.7187000409	7.374022007	13.7241288316
293	6.859167099	13.7193858041	7.3750300407	13.7220006189
294	6.8737699986	13.7192598851	7.3661649227	13.7242093538
295	6.8508069515	13.7198528385	7.3923020363	13.7222685686
296	6.8778049946	13.7190794272	7.3572289944	13.7233622873
297	6.8887178898	13.7197191047	7.3901190758	13.7230914149
298	6.878125906	13.7194383463	7.3813548088	13.7231191324
299	6.8721759319	13.7206169147	7.4023730755	13.7230198102
300	6.8902590275	13.7200207246	7.3979828358	13.7232188643
301	6.8623239994	13.7200013171	7.3856961727	13.72264885
302	6.8648078442	13.7196804056	7.3832709789	13.7244284461
303	6.862735033	13.7191473837	7.3743021488	13.7222456665
304	6.8750460148	13.7199258923	7.3855159283	13.7237216572
305	6.8869559765	13.7207896963	7.3818969727	13.7235761789
306	6.8758938313	13.7177822769	7.3829648495	13.7238971535
307	6.8725309372	13.7203130919	7.3887600899	13.7219476311
308	6.8678109646	13.7201225567	7.4032251835	13.7245267111
309	6.8653168678	13.7192313721	7.4046568871	13.7247790638
310	6.8612911701	13.7190072278	7.3876540661	13.7219527242
311	6.863396883	13.7208830214	7.3809869289	13.723397139
312	6.8610990048	13.7210841873	7.3969569206	13.7222284578
313	6.863506794	13.7201014186	7.3811759949	13.72405326
314	6.8655049801	13.7188277238	7.4049160481	13.7227481902
315	6.870923996	13.7197776822	7.4003989697	13.72310494
316	6.8556518555	13.7211253433	7.4059309959	13.7243378329
317	6.872549057	13.7193540152	7.4047510624	13.7226730423
318	6.8677048683	13.7200880249	7.4093420506	13.7242797241
319	6.8479049206	13.720655016	7.4170708656	13.7231384796
320	6.8612339497	13.7195827651	7.3914501667	13.7243972983
321	6.848539114	13.7193712933	7.4026789665	13.7229653099
322	6.8749029636	13.7206598226	7.3826889992	13.7240190021
323	6.8672790527	13.7198813437	7.3624010086	13.7233017307
324	6.8673210144	13.7196049489	7.3740980625	13.7236138405
325	6.8577690125	13.7184064686	7.3866329193	13.7234249562
326	6.8502130508	13.7207326341	7.3826019764	13.7229724605
327	6.8696990013	13.7201026355	7.3803749085	13.7234335204
328	6.860311985	13.720470059	7.3863418102	13.7243235339
329	6.8615989685	13.7202334855	7.3825860024	13.7234352901
330	6.855107069	13.7204916294	7.3998379707	13.7231800253
331	6.8632640839	13.7197923062	7.3796570301	13.7232456368
332	6.8599200249	13.7194317177	7.4002370834	13.7233899817
333	6.8498921394	13.7205564425	7.3594841957	13.7230825829
334	6.8580038548	13.7188273999	7.3668749332	13.7239911433
335	6.8647930622	13.7207630234	7.3840579987	13.7241550296
336	6.8549098969	13.7203408076	7.3708329201	13.7241182203
337	6.8589100838	13.719920488	7.3590581417	13.7241826624
338	6.8550100327	13.7198172224	7.3815360069	13.7235996852
339	6.8541018963	13.719069022	7.3877251148	13.723874858
340	6.8378970623	13.7208788517	7.3979291916	13.7233152848
341	6.8806669712	13.7202551859	7.4015519619	13.7236250923
342	6.8994820118	13.7207658023	7.3987679482	13.7231659229
343	6.8536310196	13.7191897391	7.3942260742	13.7232493968
344	6.8459379673	13.7207862219	7.403028965	13.7223726683
345	6.8713269234	13.7219952768	7.3932950497	13.7233773065
346	6.8685970306	13.7200389777	7.3959109783	13.7237660478
347	6.8606109619	13.7214422746	7.3897869587	13.7235506883
348	6.9025511742	13.7194614517	7.3605191708	13.7233361494
349	6.9143459797	13.7211703987	7.3724370003	13.7241375939
350	6.881923914	13.7207482835	7.3648879528	13.7228065867
351	6.8645629883	13.7209498048	7.3779461384	13.7232917298
352	6.8647708893	13.7192950211	7.3720879555	13.7241566087
353	6.8745288849	13.7196860162	7.3679821491	13.7233130562
354	6.8732190132	13.7199225746	7.3759298325	13.7231655754
355	6.8663580418	13.7208015901	7.3624391556	13.7233910074
356	6.8448150158	13.7201196199	7.3845450878	13.7239577763
357	6.8784019947	13.7186979232	7.4055969715	13.7244124195
358	6.8910508156	13.718667604	7.4054460526	13.7234294135
359	6.8866569996	13.7204434148	7.421569109	13.7236944683
360	6.8746550083	13.7203737592	7.4056859016	13.7232002495
361	6.8856778145	13.7196849066	7.3986029625	13.7237979747
362	6.8794400692	13.7197257859	7.4080588818	13.7236741944
363	6.8803579807	13.7202665001	7.4034249783	13.7229620288
364	6.8485939503	13.7204402208	7.399543047	13.723306697
365	6.8543720245	13.7209063815	7.4190049171	13.723784806
366	6.882750988	13.7187397794	7.411536932	13.7238040047
367	6.8548109531	13.71956936	7.381934166	13.7227608625
368	6.8617630005	13.7205183704	7.4026489258	13.7244840136
369	6.8516969681	13.721464741	7.3796780109	13.7227916818
370	6.8620581627	13.7208369707	7.3851830959	13.7235370226
371	6.8639919758	13.7204214816	7.3990280628	13.7228837001
372	6.8531708717	13.7200153939	7.3886888027	13.723808288
373	6.8882260323	13.720709799	7.38560009	13.7243568552
374	6.8690361977	13.7198952215	7.3803310394	13.7235086341
375	6.8796470165	13.7209179107	7.3825838566	13.7240820478
376	6.8694999218	13.7209709117	7.3858261108	13.7231202126
377	6.8700590134	13.7218480478	7.3694720268	13.72403372
378	6.8864471912	13.7203996067	7.4005608559	13.7240341156
379	6.8751940727	13.7211359894	7.4032361507	13.7239476209
380	6.8638660908	13.7194851952	7.4009780884	13.7244304951
381	6.8579468727	13.7199244598	7.4022021294	13.7242136213
382	6.8521978855	13.7206983574	7.3950738907	13.7232126291
383	6.8569869995	13.7213938049	7.3953011036	13.7235796332
384	6.8565249443	13.7211275345	7.3833928108	13.7239862918
385	6.8508000374	13.7212985332	7.4023919106	13.7232618932
386	6.853126049	13.7211020015	7.3874540329	13.7238698671
387	6.8550140858	13.7208484436	7.4183390141	13.724450472
388	6.8510239124	13.7205204609	7.3947792053	13.7232014325
389	6.8612279892	13.7212528046	7.3918759823	13.7233750048
390	6.8582642078	13.7209954674	7.4034788609	13.7250504649
391	6.8579108715	13.7213953644	7.3874089718	13.7238296913
392	6.8534071446	13.7203133354	7.3794028759	13.7243310014
393	6.8467171192	13.7214009601	7.368377924	13.7228168753
394	6.8732588291	13.7213417721	7.3629920483	13.7234605321
395	6.8481559753	13.7200426138	7.3641710281	13.7244284828
396	6.8692479134	13.7209322568	7.3612580299	13.7241294735
397	6.864438057	13.7209776995	7.3684060574	13.7230700375
398	6.8483910561	13.7197075535	7.3904070854	13.7252842507
399	6.8707990646	13.7206172569	7.3975710869	13.7227767438
400	6.8667449951	13.7213270205	7.3939151764	13.724282909
401	6.881346941	13.7214133717	7.3640451431	13.7240145398
402	6.8556449413	13.7194157159	7.3930149078	13.7233949816
403	6.8686158657	13.7217768571	7.4100210667	13.7243480871
404	6.8535318375	13.720112557	7.3871531487	13.723712414
405	6.8777370453	13.7197698171	7.362416029	13.7234838129
406	6.8489809036	13.721074058	7.3864350319	13.7238726666
407	6.8481030464	13.7211559969	7.3867299557	13.7239264327
408	6.8484117985	13.7214445253	7.3938100338	13.7231635907
409	6.8435828686	13.7225513258	7.366806984	13.7248567455
410	6.8580019474	13.7204852756	7.3885540962	13.7230030145
411	6.8579790592	13.7213904232	7.3839621544	13.7246719975
412	6.8756978512	13.718983657	7.3937320709	13.7247169121
413	6.857437849	13.7205832642	7.3717579842	13.72344661
414	6.8722939491	13.7203801054	7.3962500095	13.7252245395
415	6.8504600525	13.7198049591	7.3868889809	13.7237084673
416	6.8647389412	13.7222358606	7.3806660175	13.7235280873
417	6.8848829269	13.7203476148	7.40071702	13.7240722265
418	6.8553519249	13.7208932652	7.3757719994	13.7247059707
419	6.8490140438	13.720581061	7.4006531239	13.7222817109
420	6.8556392193	13.7209032036	7.3872931004	13.7253165824
421	6.8535280228	13.7206621246	7.4025270939	13.724378472
422	6.8811831474	13.7211341549	7.3908081055	13.7243211933
423	6.8826179504	13.721412044	7.4045650959	13.7249605347
424	6.877104044	13.7210306634	7.3886899948	13.7241808028
425	6.8669569492	13.7222399824	7.410861969	13.7226015279
426	6.8836100102	13.7208966914	7.4072539806	13.7249787035
427	6.8858830929	13.7221180202	7.3839437962	13.723880737
428	6.8509609699	13.721751478	7.3986461163	13.724473567
429	6.864207983	13.7204187588	7.399408102	13.724060966
430	6.8705251217	13.7223072179	7.4006080627	13.7244713571
431	6.8863511086	13.7211567748	7.391548872	13.7246338502
432	6.8535540104	13.7208926074	7.3979270458	13.7249524208
433	6.8596889973	13.7215308756	7.4013578892	13.7235818551
434	6.8789930344	13.7220577438	7.3640310764	13.7235026521
435	6.870276928	13.7215155498	7.4017391205	13.7244777075
436	6.8761129379	13.719957745	7.3824710846	13.7237862409
437	6.8772599697	13.7212796209	7.4135160446	13.724101145
438	6.8681898117	13.7203302087	7.3843269348	13.7242027314
439	6.8770821095	13.7211630883	7.3551280499	13.7238047408
440	6.8552179337	13.7210319059	7.3948409557	13.7234237596
441	6.8721380234	13.7214306486	7.3585870266	13.724415514
442	6.8731808662	13.7215660022	7.3867948055	13.7250264317
443	6.8838980198	13.7210516642	7.3963320255	13.7238917059
444	6.8826899529	13.7202160699	7.3934140205	13.7234479504
445	6.8619959354	13.7223530889	7.3866741657	13.7242795015
446	6.8737659454	13.7207930653	7.3760659695	13.7236478112
447	6.8583621979	13.7208033197	7.3988058567	13.7239457953
448	6.8527379036	13.7218712759	7.3728199005	13.7230713215
449	6.8819110394	13.7218830549	7.3684401512	13.724288425
450	6.8605909348	13.7212626561	7.4042840004	13.7233521772
451	6.8720018864	13.7216856165	7.3949370384	13.7245211688
452	6.8494791985	13.7204652139	7.3999111652	13.7233707073
453	6.8555061817	13.7226956732	7.3876149654	13.7235614876
454	6.8584020138	13.7230187987	7.3951969147	13.7238881796
455	6.8540751934	13.7195123834	7.3809020519	13.723949017
456	6.8535969257	13.721842335	7.3954081535	13.7248437902
457	6.8711719513	13.7212540379	7.4093058109	13.7248256687
458	6.8517370224	13.7212615529	7.3862390518	13.7241038852
459	6.8597531319	13.7211016509	7.3976390362	13.7241108725
460	6.8527040482	13.7220739775	7.3984391689	13.7242195881
461	6.8641290665	13.7210564147	7.3975141048	13.7244495374
462	6.8496978283	13.7213591088	7.4055788517	13.7250559544
463	6.8457798958	13.7216537552	7.4016649723	13.7232372973
464	6.8651471138	13.7211821476	7.399089098	13.7242240331
465	6.8539428711	13.7209292859	7.3963508606	13.7228776963
466	6.8546609879	13.7228648644	7.3948071003	13.7249031749
467	6.8546509743	13.7219453326	7.3695030212	13.7251670333
468	6.8664081097	13.7210383266	7.3775730133	13.7238510106
469	6.8463890553	13.7222610895	7.3899800777	13.724625549
470	6.8647348881	13.7205856402	7.3838009834	13.7254963744
471	6.8697829247	13.722053751	7.3975841999	13.7234727788
472	6.8774540424	13.721474235	7.3619110584	13.7237665404
473	6.8630130291	13.7196230516	7.3576750755	13.7229606968
474	6.8579092026	13.7223813008	7.3706841469	13.7239825129
475	6.8476581574	13.7215883625	7.4089891911	13.7247314293
476	6.8637928963	13.7211513096	7.400042057	13.7248463712
477	6.8462967873	13.7218917315	7.3908219338	13.7251102631
478	6.8612921238	13.720996179	7.4028611183	13.7240317884
479	6.8420200348	13.7203118077	7.4208729267	13.7241368867
480	6.8531839848	13.7211409942	7.3838670254	13.7238440196
481	6.8701658249	13.7221831888	7.3937211037	13.724753633
482	6.8757820129	13.721439746	7.389852047	13.7241546532
483	6.8703570366	13.7223175104	7.3773839474	13.7251654426
484	6.8492760658	13.7200139584	7.4007070065	13.7229325059
485	6.8497209549	13.7222179546	7.3835828304	13.7257255291
486	6.8589570522	13.7206315509	7.3703508377	13.7238099803
487	6.859151125	13.7212775554	7.3997449875	13.7250365313
488	6.845772028	13.7220994249	7.3714289665	13.724188814
489	6.8621890545	13.7221881148	7.3793399334	13.7246959809
490	6.854088068	13.7200651887	7.389824152	13.7246516711
491	6.8569850922	13.7224384847	7.4214830399	13.7244886255
492	6.8550460339	13.7224130599	7.3992528915	13.7241456497
493	6.8599581718	13.7207789772	7.3852319717	13.724358315

==> 2015-05_fsgvb copy/graphs_classification/cifar10_mean.txt <==
0.3911	0.3348	0.3397
0.3708	0.3615	0.354
0.3738	0.3577	0.357
0.2866	0.251	0.2348


==> 2015-05_fsgvb copy/graphs_classification/mnist_mean.txt <==
0.0144	0.01304	0.01214	0.01176	0.01182	0.01176
0.02166	0.01392	0.01224	0.01104	0.01018	0.01064
0.0200666667	0.01458	0.01274	0.0126	0.0119	0.01266
0.02398	0.01428	0.01176	0.01096	0.01034	0.00984
0.0158333333	0.01374	0.0129	0.01224	0.01166	0.0121
0.0142	0.01264	0.01124	0.01062	0.01018	0.01
0.01508	0.01208	0.01066	0.00948	0.00946	0.00932


==> 2015-05_fsgvb copy/graphs_classification/mnist_stdev.txt <==
0.0008648699	0.0006711185	0.0002939388	0.0004317407	0.0006615134	0.000523832
0.0004454211	0.000401995	0.0003382307	0.000257682	0.00064	0.0002332381
0.0005131601	0.0005844656	0.0005607138	0.0004604346	0.0006033241	0.0003382307
0.0008840814	0.0006013319	0.0004498889	0.0003498571	0.0003720215	0.0002244994
0.0004725816	0.00062482	0.0001549193	0.0006621178	0.0006406247	0.0003794733
0.0004774935	0.000401995	0.0007989994	0.0004445222	0.0004621688	0.0004621688
0.0005418487	0.0006431174	0.0006151423	0.0005418487	0.0005425864	0.0003187475


==> 2015-05_fsgvb copy/graphs_classification/old/cifar10_mean.txt <==
0.4624488051	0.4493235342	0.4461507955	0.447159204	0.4552765653	0.454062597
0.6917497238	0.6045358636	0.5653596713	0.576762664	0.5744996549	0.566789214
0.6360057733	0.5583222578	0.5448491542	0.5686578344	0.5693289225	0.5618768996
0.4882816289	0.4614152035	0.4624360098	0.4516357488	0.4488832606	0.4464906877
0.4971704578	0.4855156403	0.4568697271	0.4480484148	0.4381226922	0.4379952244
0.4599241708	0.4439713344	0.4503703998	0.4511425771	0.4512905443	0.4494837833


==> graph_speed/speeddata.txt <==
0	6.9892988205	12.7767311326	7.52785182	13.2331282913
1	6.8629369736	13.3342727467	7.4169368744	13.522587576
2	6.867732048	13.4298890795	7.4161579609	13.5706704342
3	6.8717501164	13.4823969463	7.4198591709	13.6001034578
4	6.8572990894	13.519133519	7.4079320431	13.6154246622
5	6.8759491444	13.5482327393	7.3927209377	13.6284806476
6	6.8645718098	13.5665491854	7.4243900776	13.6395392377
7	6.8725309372	13.5829114083	7.3952569962	13.6450965271
8	6.8835041523	13.5932546899	7.3900680542	13.6526277067
9	6.8905928135	13.6013530128	7.3866238594	13.6562165573
10	6.8816461563	13.6146702288	7.3664908409	13.661071624
11	6.8894050121	13.6187913841	7.3712060452	13.6637353206
12	6.8942921162	13.6276141594	7.3726878166	13.6705177303
13	6.8970680237	13.6295109364	7.3834910393	13.6717625695
14	6.8826429844	13.6377086122	7.3944711685	13.6754778982
15	6.8934490681	13.6407660628	7.3694119453	13.6783018341
16	6.8798820972	13.6428897765	7.3671581745	13.6814703865
17	6.8836419582	13.6502608291	7.3753650188	13.6830051761
18	6.8782839775	13.649904501	7.3663260937	13.6853159075
19	6.8480920792	13.6535277261	7.4026818276	13.688144549
20	6.8699040413	13.6596616287	7.3964149952	13.6872297015
21	6.8598301411	13.6584626272	7.4061281681	13.6909917498
22	6.8594009876	13.6616156462	7.3939380646	13.6895292384
23	6.8747289181	13.6662641299	7.4117670059	13.6947517916
24	6.8786189556	13.6662059158	7.4138689041	13.6929309748
25	6.8731589317	13.6681430728	7.4053199291	13.6958934029
26	6.8689329624	13.6688071438	7.4130210877	13.6960962534
27	6.8722190857	13.6736239676	7.4052758217	13.6967095936
28	6.876926899	13.6716946425	7.3929460049	13.6979400562
29	6.878595829	13.6775549694	7.4076628685	13.6987334728
30	6.8653960228	13.6751147293	7.4105761051	13.6990709248
31	6.8707311153	13.6776735739	7.4046499729	13.6999003091
32	6.8657770157	13.6794242693	7.4021220207	13.7001220702
33	6.8774847984	13.6801765301	7.4199450016	13.7029763581
34	6.8724780083	13.6832568947	7.4277701378	13.7021852774
35	6.865929842	13.6835876259	7.426432848	13.7024046228
36	6.8498868942	13.6852312487	7.4014811516	13.7054375642
37	6.8804869652	13.6839168106	7.3934719563	13.7047544069
38	6.8705430031	13.6857262704	7.4151980877	13.7047677412
39	6.8802819252	13.6874527392	7.3865180016	13.7065045037
40	6.8612558842	13.6852872094	7.3998780251	13.7038654893
41	6.8753900528	13.6912575102	7.399928093	13.7071422086
42	6.8652610779	13.689990425	7.4074890614	13.7060071477
43	6.8523581028	13.691775081	7.3956887722	13.7065209817
44	6.8527021408	13.6904558179	7.4055070877	13.7070089297
45	6.8620681763	13.6863661639	7.395498991	13.7054699254
46	6.8601980209	13.6910376178	7.391190052	13.7068088045
47	6.866050005	13.6948992165	7.3848929405	13.708797815
48	6.8832540512	13.692723102	7.3876538277	13.708122467
49	6.8795220852	13.6958115789	7.398389101	13.7090568065
50	6.8749899864	13.6936735039	7.3873970509	13.7094447198
51	6.8751308918	13.6941468302	7.3760681152	13.7100666611
52	6.8741359711	13.6961801587	7.3961699009	13.7081351354
53	6.8699789047	13.6958353152	7.4025809765	13.7094530179
54	6.848749876	13.6973978472	7.3978669643	13.7111538878
55	6.8665850163	13.6954257051	7.4047930241	13.7110990093
56	6.8585209847	13.6983491426	7.4164681435	13.7119995235
57	6.8661510944	13.6977086074	7.3942320347	13.7124542312
58	6.8512811661	13.696834662	7.4202859402	13.7122051924
59	6.8706190586	13.7012188257	7.3826570511	13.7123106062
60	6.8664171696	13.6984466673	7.3989779949	13.7129496731
61	6.8651869297	13.6992619723	7.4037880898	13.7145095706
62	6.8525321484	13.6991258404	7.3964989185	13.7113815083
63	6.8770208359	13.7022991927	7.3871319294	13.7134425667
64	6.8568661213	13.7019629897	7.3757050037	13.7138199818
65	6.8581590653	13.7022478648	7.3759119511	13.7149475546
66	6.8714680672	13.7024254145	7.3900539875	13.7137671353
67	6.8865141869	13.7018820491	7.3818471432	13.7122894089
68	6.8837399483	13.7019845088	7.3785018921	13.7140323109
69	6.8728971481	13.7024932517	7.4071052074	13.7147847549
70	6.8844370842	13.7021530103	7.3859708309	13.7124318857
71	6.896435976	13.7044733301	7.3866779804	13.7147466553
72	6.8952279091	13.7054548783	7.3789598942	13.7131466368
73	6.8716847897	13.7035026198	7.3734581471	13.7147175949
74	6.8659379482	13.7046942542	7.3730139732	13.7146314271
75	6.8714671135	13.705916936	7.3949840069	13.7150553352
76	6.8900680542	13.7059167527	7.3854868412	13.7164674884
77	6.8877151012	13.7056373729	7.3879909515	13.7162180215
78	6.8980779648	13.7046255667	7.3631448746	13.7151898028
79	6.8696880341	13.7056630013	7.395581007	13.7142525511
80	6.8739001751	13.7052589503	7.4238469601	13.7153990469
81	6.8825941086	13.7059095619	7.3967928886	13.7154292434
82	6.890075922	13.7059703091	7.3819630146	13.716345228
83	6.8908998966	13.7064354012	7.3651981354	13.7169193147
84	6.8620140553	13.7080552141	7.3828320503	13.7162787022
85	6.8608698845	13.7065027156	7.3914549351	13.7158187453
86	6.8758311272	13.7073370833	7.3831009865	13.715873411
87	6.8680651188	13.7072265373	7.3888790608	13.7158755208
88	6.8844609261	13.7069394981	7.3667938709	13.7174353052
89	6.8609797955	13.7091706987	7.3753519058	13.716628426
90	6.8701550961	13.7089543786	7.3875350952	13.7173336122
91	6.8744549751	13.7080810981	7.3663630486	13.7175215111
92	6.8788590431	13.7077190972	7.3806490898	13.7165543815
93	6.8792309761	13.7092373868	7.3960630894	13.7169575509
94	6.8794279099	13.7067815687	7.38635993	13.7171908275
95	6.8769600391	13.7074660503	7.3828289509	13.7170868591
96	6.877158165	13.7097820788	7.3870718479	13.7173055341
97	6.8838808537	13.7089141136	7.3887629509	13.7161328495
98	6.8750929833	13.7093556381	7.41031003	13.7179568091
99	6.8640561104	13.7078412624	7.3994920254	13.7174693416
100	6.8573541641	13.7085379466	7.3844251633	13.7163974266
101	6.8754141331	13.7088801768	7.3772847652	13.7173095444
102	6.8529429436	13.7097307367	7.3777251244	13.7168925031
103	6.8854980469	13.7087149651	7.3752260208	13.7175414094
104	6.8538401127	13.7104220146	7.4022319317	13.7184055387
105	6.8509259224	13.711211433	7.4111318588	13.7188075079
106	6.876554966	13.7104034566	7.4099109173	13.7185285083
107	6.8838279247	13.7091881761	7.4247159958	13.7183328619
108	6.8688340187	13.7097288106	7.4054899216	13.7185449252
109	6.8728339672	13.7101526753	7.4149549007	13.7182202001
110	6.8751711845	13.7118128646	7.3986639977	13.7193219766
111	6.8691868782	13.7112779948	7.3895821571	13.7169912255
112	6.8558800221	13.711012174	7.4106469154	13.7189770394
113	6.8559949398	13.7123930292	7.4030759335	13.7188209586
114	6.8564739227	13.7121976283	7.3777050972	13.7187888695
115	6.8557429314	13.7119280528	7.3940079212	13.7181537173
116	6.8445470333	13.7099864704	7.3861141205	13.7187003969
117	6.850012064	13.7114384642	7.3835799694	13.7183910349
118	6.8790988922	13.7119410243	7.4086229801	13.7191942276
119	6.8578138351	13.7134559235	7.3883059025	13.7186573239
120	6.8501780033	13.7125547877	7.3874371052	13.7199710712
121	6.8555390835	13.7122086102	7.4026019573	13.7178913741
122	6.8769059181	13.7114850216	7.3975548744	13.7190087909
123	6.8556559086	13.7131154745	7.4008889198	13.71900436
124	6.8610899448	13.7119911936	7.3732190132	13.7183402958
125	6.8482658863	13.7125809411	7.3853199482	13.7194324743
126	6.8593220711	13.7136591061	7.362716198	13.7200842852
127	6.8617510796	13.7127550305	7.390130043	13.718810736
128	6.8676049709	13.7135435729	7.3838639259	13.7188278842
129	6.8569691181	13.7125574443	7.3691627979	13.7196500289
130	6.8562669754	13.7132771531	7.376737833	13.7191979434
131	6.8672487736	13.7124484196	7.3716499806	13.7199994818
132	6.8598330021	13.7137429099	7.384718895	13.7196164105
133	6.8600289822	13.7119685422	7.3659718037	13.7199263944
134	6.871270895	13.7133603893	7.391149044	13.7192727204
135	6.878786087	13.7151280717	7.3816790581	13.7200956071
136	6.8632619381	13.713231838	7.3705599308	13.7199065134
137	6.8831899166	13.7129703723	7.3953180313	13.719355398
138	6.8722498417	13.7129355552	7.3816950321	13.7204800429
139	6.8668951988	13.7119408071	7.3928368092	13.718259243
140	6.8567390442	13.7135454413	7.3948390484	13.7196813975
141	6.8600161076	13.7134009983	7.371160984	13.7191847647
142	6.8918700218	13.7129846156	7.359716177	13.7197153743
143	6.8797490597	13.7146538999	7.373114109	13.7198174254
144	6.8693299294	13.7149212358	7.3849799633	13.7198487982
145	6.8691561222	13.7134196147	7.3904900551	13.7198134804
146	6.8828399181	13.7141438193	7.3761658669	13.7210803525
147	6.8766129017	13.7132659124	7.3766078949	13.7207517164
148	6.8516328335	13.7138627472	7.3944990635	13.7206413925
149	6.866298914	13.7133141135	7.3889119625	13.7207874061
150	6.8652780056	13.713523508	7.3749330044	13.7211612009
151	6.8766531944	13.7155421646	7.3677151203	13.7202961402
152	6.8910171986	13.7169461327	7.3614389896	13.7209912353
153	6.8716289997	13.7141045023	7.3795228005	13.7213323762
154	6.8786540031	13.7149851743	7.3835189343	13.7189112421
155	6.8784029484	13.7144841305	7.3640758991	13.720725212
156	6.8542160988	13.714489497	7.3756639957	13.7200452258
157	6.8678648472	13.7154657498	7.3673260212	13.7198781365
158	6.8788888454	13.7141540909	7.3830270767	13.7191525526
159	6.8678581715	13.7158757045	7.3706250191	13.719280087
160	6.8564331532	13.7151497376	7.3992528915	13.72080927
161	6.8712379932	13.7153014589	7.3721101284	13.7222098172
162	6.8689391613	13.7156791236	7.3828918934	13.7206685376
163	6.8885729313	13.7149887897	7.3793780804	13.7192718604
164	6.8601880074	13.7148107295	7.3894119263	13.7197521098
165	6.8878090382	13.7158289036	7.4050738812	13.7222648173
166	6.8738090992	13.7160070347	7.3618869782	13.7201318575
167	6.8686728478	13.7165520114	7.3660202026	13.720959959
168	6.8832900524	13.7151657082	7.3870711327	13.7218543135
169	6.8786919117	13.7154497977	7.3953309059	13.7220647667
170	6.8699150085	13.7171830578	7.3918299675	13.7200008832
171	6.8687689304	13.7169572665	7.3854100704	13.7213946917
172	6.8835089207	13.717303856	7.3875389099	13.7219612278
173	6.8801810741	13.7159242473	7.4026560783	13.7221670731
174	6.864855051	13.716852494	7.3866500855	13.7209977091
175	6.8598299027	13.7159388104	7.3699150085	13.7209980367
176	6.868393898	13.7155781235	7.4033801556	13.7210494662
177	6.8650999069	13.7170267948	7.3807139397	13.7209300066
178	6.8732659817	13.7163729833	7.4011380673	13.7215013256
179	6.8791160584	13.7167678505	7.3916599751	13.7216903588
180	6.8476808071	13.7158999001	7.3855698109	13.7213492852
181	6.8654620647	13.7155235901	7.3982419968	13.7213515947
182	6.8579730988	13.7160260012	7.3795719147	13.7209521228
183	6.8777580261	13.7165175015	7.3859319687	13.721851317
184	6.8855178356	13.7156476033	7.3916361332	13.7223822954
185	6.8588039875	13.7168894492	7.4135410786	13.7222141445
186	6.8757069111	13.7160491559	7.388863802	13.7218160446
187	6.8798820972	13.715455153	7.3972859383	13.7219101501
188	6.8629479408	13.7159152226	7.3648290634	13.7213941679
189	6.8569061756	13.7174011032	7.3644762039	13.7227644349
190	6.8547041416	13.7165637699	7.3814940453	13.7209513236
191	6.8530130386	13.714840747	7.4038741589	13.7213821481
192	6.8599309921	13.7163855441	7.3923370838	13.7219523418
193	6.866891861	13.7174293425	7.3998410702	13.7216241026
194	6.8567159176	13.716193812	7.3879990578	13.7212207237
195	6.8907530308	13.7174795561	7.3965330124	13.7222294946
196	6.871170044	13.7164005198	7.3683331013	13.7205751964
197	6.8712949753	13.7169214047	7.4027090073	13.722058952
198	6.855848074	13.7168053419	7.3930449486	13.720805444
199	6.8768279553	13.7168166394	7.4116079807	13.7214207538
200	6.8545269966	13.7174061825	7.3899650574	13.721165613
201	6.8748848438	13.7170134031	7.4021210671	13.7227594839
202	6.8670921326	13.7160926658	7.3933260441	13.722201941
203	6.8758220673	13.7161070179	7.3929011822	13.7222437917
204	6.8680431843	13.7177437272	7.4029700756	13.7210748006
205	6.8614990711	13.7175491803	7.4035580158	13.7207299779
206	6.8620948792	13.7185000557	7.397012949	13.7216031656
207	6.8536808491	13.7180332085	7.3700630665	13.7218495222
208	6.8614680767	13.7187934159	7.40198493	13.7219388314
209	6.8656411171	13.7180721957	7.3819999695	13.7224075009
210	6.8739011288	13.7175841135	7.3769459724	13.7230914593
211	6.851172924	13.7179883034	7.4073059559	13.7209044232
212	6.8547339439	13.7178262388	7.4118788242	13.7226104275
213	6.8650429249	13.7172364841	7.3797290325	13.7224320124
214	6.8520030975	13.7188915196	7.3639581204	13.7223876807
215	6.8713209629	13.7161728909	7.3800559044	13.7228569393
216	6.8612520695	13.7182193474	7.3833968639	13.7220834081
217	6.848981142	13.7181472617	7.3853740692	13.7226952835
218	6.8752589226	13.7188576845	7.383948803	13.7211116342
219	6.8535618782	13.7174817101	7.3841528893	13.7221509569
220	6.8579008579	13.7184168382	7.3964920044	13.7211970863
221	6.864082098	13.7193575357	7.3829011917	13.7224283802
222	6.8758678436	13.718913997	7.391242981	13.7223627526
223	6.8555860519	13.717916045	7.3872849941	13.7217007424
224	6.8725650311	13.7174608551	7.3684928417	13.7224348066
225	6.8679320812	13.718248626	7.3879549503	13.7221953091
226	6.8529889584	13.7169496288	7.3893170357	13.7224806506
227	6.8505659103	13.718198143	7.3875820637	13.7224413758
228	6.865252018	13.71785148	7.3872199059	13.7220671291
229	6.8836650848	13.7182216307	7.3971631527	13.7224721624
230	6.8739469051	13.7194347709	7.3890500069	13.7233041819
231	6.8791790009	13.7189241377	7.3928859234	13.7226794211
232	6.8951189518	13.7190640478	7.3882000446	13.722479855
233	6.8682880402	13.7184678636	7.3842148781	13.7227522005
234	6.8632750511	13.7175334871	7.3982079029	13.7216790044
235	6.8549280167	13.719050423	7.3976521492	13.7212199917
236	6.8673641682	13.7191067842	7.3868401051	13.7235696198
237	6.8699600697	13.718028786	7.4103629589	13.7218888406
238	6.8519058228	13.7180815014	7.3844690323	13.7226373526
239	6.8639519215	13.7191205893	7.3934090138	13.72191728
240	6.87509799	13.7193844578	7.371224165	13.7230599549
241	6.856071949	13.7168795833	7.3995389938	13.7232746158
242	6.8698019981	13.718186735	7.4073710442	13.7225626593
243	6.8597319126	13.7181233289	7.3698940277	13.7227859298
244	6.8661110401	13.7195990249	7.3704371452	13.7224091058
245	6.8572869301	13.7184819464	7.3789441586	13.721965291
246	6.8651130199	13.7184269247	7.4026429653	13.7222710615
247	6.8749580383	13.7185763461	7.4099781513	13.7232670582
248	6.8742949963	13.7182085345	7.397742033	13.7227858402
249	6.8603458405	13.7184225674	7.3933050633	13.7234367058
250	6.8576819897	13.7197605638	7.3911101818	13.723483243
251	6.8597970009	13.7184002058	7.3644919395	13.7230680059
252	6.8581619263	13.7186670351	7.3684120178	13.7231842224
253	6.8678879738	13.7185702415	7.3745231628	13.7223862674
254	6.8716440201	13.7189061753	7.3915939331	13.72212029
255	6.887018919	13.7186707039	7.3921670914	13.7228594926
256	6.8540260792	13.7182794885	7.3912591934	13.72309468
257	6.8602499962	13.7172227996	7.3586409092	13.7222906722
258	6.8523359299	13.7188602158	7.3818440437	13.7237910672
259	6.8543510437	13.717629504	7.3856511116	13.7223890106
260	6.8772110939	13.7183550304	7.3926680088	13.7214758671
261	6.8700909615	13.7193798082	7.3683280945	13.7234707281
262	6.8770208359	13.7180116015	7.388422966	13.723377766
263	6.8746879101	13.7186173676	7.3896238804	13.7238223694
264	6.8577740192	13.7192626722	7.368806839	13.7223189005
265	6.8495190144	13.7181805653	7.3947122097	13.7226124883
266	6.8431370258	13.7185819869	7.3777508736	13.7225997318
267	6.8602440357	13.7192182277	7.3870699406	13.7225270792
268	6.8715121746	13.7192879844	7.3884041309	13.7242527082
269	6.859265089	13.718170034	7.4109480381	13.7227365763
270	6.854665041	13.719272382	7.4188938141	13.7234622431
271	6.8705151081	13.7204433674	7.3866341114	13.7227574689
272	6.8617429733	13.7192086898	7.4060938358	13.7227387987
273	6.8531079292	13.7169178418	7.3889830113	13.7233930673
274	6.8643240929	13.7207724148	7.3821549416	13.7227461518
275	6.8726539612	13.7180548053	7.4016261101	13.7231168303
276	6.88499403	13.7187076463	7.3910808563	13.7222250994
277	6.8743488789	13.7191799154	7.383245945	13.722570226
278	6.8633871079	13.7198300308	7.3840019703	13.7229333202
279	6.8628361225	13.7193168007	7.3899350166	13.7219088816
280	6.8768959045	13.7193452289	7.3682420254	13.7220342766
281	6.8524258137	13.7188702968	7.3779659271	13.7228311943
282	6.8639788628	13.7199524347	7.4124560356	13.7238804539
283	6.8732059002	13.7185421857	7.4034421444	13.722085419
284	6.8585238457	13.7187917167	7.4114410877	13.7228341516
285	6.8601920605	13.719874721	7.4112429619	13.7233371366
286	6.8583660126	13.7202577745	7.3855822086	13.7227345077
287	6.8467810154	13.7188817268	7.3848509789	13.7214898439
288	6.8490481377	13.7192442317	7.3969321251	13.7234947524
289	6.8548829556	13.7204855251	7.4060108662	13.7225413722
290	6.8511810303	13.718543916	7.3946230412	13.7231725754
291	6.8655359745	13.7199675883	7.3934230804	13.7236870727
292	6.8548750877	13.7187000409	7.374022007	13.7241288316
293	6.859167099	13.7193858041	7.3750300407	13.7220006189
294	6.8737699986	13.7192598851	7.3661649227	13.7242093538
295	6.8508069515	13.7198528385	7.3923020363	13.7222685686
296	6.8778049946	13.7190794272	7.3572289944	13.7233622873
297	6.8887178898	13.7197191047	7.3901190758	13.7230914149
298	6.878125906	13.7194383463	7.3813548088	13.7231191324
299	6.8721759319	13.7206169147	7.4023730755	13.7230198102
300	6.8902590275	13.7200207246	7.3979828358	13.7232188643
301	6.8623239994	13.7200013171	7.3856961727	13.72264885
302	6.8648078442	13.7196804056	7.3832709789	13.7244284461
303	6.862735033	13.7191473837	7.3743021488	13.7222456665
304	6.8750460148	13.7199258923	7.3855159283	13.7237216572
305	6.8869559765	13.7207896963	7.3818969727	13.7235761789
306	6.8758938313	13.7177822769	7.3829648495	13.7238971535
307	6.8725309372	13.7203130919	7.3887600899	13.7219476311
308	6.8678109646	13.7201225567	7.4032251835	13.7245267111
309	6.8653168678	13.7192313721	7.4046568871	13.7247790638
310	6.8612911701	13.7190072278	7.3876540661	13.7219527242
311	6.863396883	13.7208830214	7.3809869289	13.723397139
312	6.8610990048	13.7210841873	7.3969569206	13.7222284578
313	6.863506794	13.7201014186	7.3811759949	13.72405326
314	6.8655049801	13.7188277238	7.4049160481	13.7227481902
315	6.870923996	13.7197776822	7.4003989697	13.72310494
316	6.8556518555	13.7211253433	7.4059309959	13.7243378329
317	6.872549057	13.7193540152	7.4047510624	13.7226730423
318	6.8677048683	13.7200880249	7.4093420506	13.7242797241
319	6.8479049206	13.720655016	7.4170708656	13.7231384796
320	6.8612339497	13.7195827651	7.3914501667	13.7243972983
321	6.848539114	13.7193712933	7.4026789665	13.7229653099
322	6.8749029636	13.7206598226	7.3826889992	13.7240190021
323	6.8672790527	13.7198813437	7.3624010086	13.7233017307
324	6.8673210144	13.7196049489	7.3740980625	13.7236138405
325	6.8577690125	13.7184064686	7.3866329193	13.7234249562
326	6.8502130508	13.7207326341	7.3826019764	13.7229724605
327	6.8696990013	13.7201026355	7.3803749085	13.7234335204
328	6.860311985	13.720470059	7.3863418102	13.7243235339
329	6.8615989685	13.7202334855	7.3825860024	13.7234352901
330	6.855107069	13.7204916294	7.3998379707	13.7231800253
331	6.8632640839	13.7197923062	7.3796570301	13.7232456368
332	6.8599200249	13.7194317177	7.4002370834	13.7233899817
333	6.8498921394	13.7205564425	7.3594841957	13.7230825829
334	6.8580038548	13.7188273999	7.3668749332	13.7239911433
335	6.8647930622	13.7207630234	7.3840579987	13.7241550296
336	6.8549098969	13.7203408076	7.3708329201	13.7241182203
337	6.8589100838	13.719920488	7.3590581417	13.7241826624
338	6.8550100327	13.7198172224	7.3815360069	13.7235996852
339	6.8541018963	13.719069022	7.3877251148	13.723874858
340	6.8378970623	13.7208788517	7.3979291916	13.7233152848
341	6.8806669712	13.7202551859	7.4015519619	13.7236250923
342	6.8994820118	13.7207658023	7.3987679482	13.7231659229
343	6.8536310196	13.7191897391	7.3942260742	13.7232493968
344	6.8459379673	13.7207862219	7.403028965	13.7223726683
345	6.8713269234	13.7219952768	7.3932950497	13.7233773065
346	6.8685970306	13.7200389777	7.3959109783	13.7237660478
347	6.8606109619	13.7214422746	7.3897869587	13.7235506883
348	6.9025511742	13.7194614517	7.3605191708	13.7233361494
349	6.9143459797	13.7211703987	7.3724370003	13.7241375939
350	6.881923914	13.7207482835	7.3648879528	13.7228065867
351	6.8645629883	13.7209498048	7.3779461384	13.7232917298
352	6.8647708893	13.7192950211	7.3720879555	13.7241566087
353	6.8745288849	13.7196860162	7.3679821491	13.7233130562
354	6.8732190132	13.7199225746	7.3759298325	13.7231655754
355	6.8663580418	13.7208015901	7.3624391556	13.7233910074
356	6.8448150158	13.7201196199	7.3845450878	13.7239577763
357	6.8784019947	13.7186979232	7.4055969715	13.7244124195
358	6.8910508156	13.718667604	7.4054460526	13.7234294135
359	6.8866569996	13.7204434148	7.421569109	13.7236944683
360	6.8746550083	13.7203737592	7.4056859016	13.7232002495
361	6.8856778145	13.7196849066	7.3986029625	13.7237979747
362	6.8794400692	13.7197257859	7.4080588818	13.7236741944
363	6.8803579807	13.7202665001	7.4034249783	13.7229620288
364	6.8485939503	13.7204402208	7.399543047	13.723306697
365	6.8543720245	13.7209063815	7.4190049171	13.723784806
366	6.882750988	13.7187397794	7.411536932	13.7238040047
367	6.8548109531	13.71956936	7.381934166	13.7227608625
368	6.8617630005	13.7205183704	7.4026489258	13.7244840136
369	6.8516969681	13.721464741	7.3796780109	13.7227916818
370	6.8620581627	13.7208369707	7.3851830959	13.7235370226
371	6.8639919758	13.7204214816	7.3990280628	13.7228837001
372	6.8531708717	13.7200153939	7.3886888027	13.723808288
373	6.8882260323	13.720709799	7.38560009	13.7243568552
374	6.8690361977	13.7198952215	7.3803310394	13.7235086341
375	6.8796470165	13.7209179107	7.3825838566	13.7240820478
376	6.8694999218	13.7209709117	7.3858261108	13.7231202126
377	6.8700590134	13.7218480478	7.3694720268	13.72403372
378	6.8864471912	13.7203996067	7.4005608559	13.7240341156
379	6.8751940727	13.7211359894	7.4032361507	13.7239476209
380	6.8638660908	13.7194851952	7.4009780884	13.7244304951
381	6.8579468727	13.7199244598	7.4022021294	13.7242136213
382	6.8521978855	13.7206983574	7.3950738907	13.7232126291
383	6.8569869995	13.7213938049	7.3953011036	13.7235796332
384	6.8565249443	13.7211275345	7.3833928108	13.7239862918
385	6.8508000374	13.7212985332	7.4023919106	13.7232618932
386	6.853126049	13.7211020015	7.3874540329	13.7238698671
387	6.8550140858	13.7208484436	7.4183390141	13.724450472
388	6.8510239124	13.7205204609	7.3947792053	13.7232014325
389	6.8612279892	13.7212528046	7.3918759823	13.7233750048
390	6.8582642078	13.7209954674	7.4034788609	13.7250504649
391	6.8579108715	13.7213953644	7.3874089718	13.7238296913
392	6.8534071446	13.7203133354	7.3794028759	13.7243310014
393	6.8467171192	13.7214009601	7.368377924	13.7228168753
394	6.8732588291	13.7213417721	7.3629920483	13.7234605321
395	6.8481559753	13.7200426138	7.3641710281	13.7244284828
396	6.8692479134	13.7209322568	7.3612580299	13.7241294735
397	6.864438057	13.7209776995	7.3684060574	13.7230700375
398	6.8483910561	13.7197075535	7.3904070854	13.7252842507
399	6.8707990646	13.7206172569	7.3975710869	13.7227767438
400	6.8667449951	13.7213270205	7.3939151764	13.724282909
401	6.881346941	13.7214133717	7.3640451431	13.7240145398
402	6.8556449413	13.7194157159	7.3930149078	13.7233949816
403	6.8686158657	13.7217768571	7.4100210667	13.7243480871
404	6.8535318375	13.720112557	7.3871531487	13.723712414
405	6.8777370453	13.7197698171	7.362416029	13.7234838129
406	6.8489809036	13.721074058	7.3864350319	13.7238726666
407	6.8481030464	13.7211559969	7.3867299557	13.7239264327
408	6.8484117985	13.7214445253	7.3938100338	13.7231635907
409	6.8435828686	13.7225513258	7.366806984	13.7248567455
410	6.8580019474	13.7204852756	7.3885540962	13.7230030145
411	6.8579790592	13.7213904232	7.3839621544	13.7246719975
412	6.8756978512	13.718983657	7.3937320709	13.7247169121
413	6.857437849	13.7205832642	7.3717579842	13.72344661
414	6.8722939491	13.7203801054	7.3962500095	13.7252245395
415	6.8504600525	13.7198049591	7.3868889809	13.7237084673
416	6.8647389412	13.7222358606	7.3806660175	13.7235280873
417	6.8848829269	13.7203476148	7.40071702	13.7240722265
418	6.8553519249	13.7208932652	7.3757719994	13.7247059707
419	6.8490140438	13.720581061	7.4006531239	13.7222817109
420	6.8556392193	13.7209032036	7.3872931004	13.7253165824
421	6.8535280228	13.7206621246	7.4025270939	13.724378472
422	6.8811831474	13.7211341549	7.3908081055	13.7243211933
423	6.8826179504	13.721412044	7.4045650959	13.7249605347
424	6.877104044	13.7210306634	7.3886899948	13.7241808028
425	6.8669569492	13.7222399824	7.410861969	13.7226015279
426	6.8836100102	13.7208966914	7.4072539806	13.7249787035
427	6.8858830929	13.7221180202	7.3839437962	13.723880737
428	6.8509609699	13.721751478	7.3986461163	13.724473567
429	6.864207983	13.7204187588	7.399408102	13.724060966
430	6.8705251217	13.7223072179	7.4006080627	13.7244713571
431	6.8863511086	13.7211567748	7.391548872	13.7246338502
432	6.8535540104	13.7208926074	7.3979270458	13.7249524208
433	6.8596889973	13.7215308756	7.4013578892	13.7235818551
434	6.8789930344	13.7220577438	7.3640310764	13.7235026521
435	6.870276928	13.7215155498	7.4017391205	13.7244777075
436	6.8761129379	13.719957745	7.3824710846	13.7237862409
437	6.8772599697	13.7212796209	7.4135160446	13.724101145
438	6.8681898117	13.7203302087	7.3843269348	13.7242027314
439	6.8770821095	13.7211630883	7.3551280499	13.7238047408
440	6.8552179337	13.7210319059	7.3948409557	13.7234237596
441	6.8721380234	13.7214306486	7.3585870266	13.724415514
442	6.8731808662	13.7215660022	7.3867948055	13.7250264317
443	6.8838980198	13.7210516642	7.3963320255	13.7238917059
444	6.8826899529	13.7202160699	7.3934140205	13.7234479504
445	6.8619959354	13.7223530889	7.3866741657	13.7242795015
446	6.8737659454	13.7207930653	7.3760659695	13.7236478112
447	6.8583621979	13.7208033197	7.3988058567	13.7239457953
448	6.8527379036	13.7218712759	7.3728199005	13.7230713215
449	6.8819110394	13.7218830549	7.3684401512	13.724288425
450	6.8605909348	13.7212626561	7.4042840004	13.7233521772
451	6.8720018864	13.7216856165	7.3949370384	13.7245211688
452	6.8494791985	13.7204652139	7.3999111652	13.7233707073
453	6.8555061817	13.7226956732	7.3876149654	13.7235614876
454	6.8584020138	13.7230187987	7.3951969147	13.7238881796
455	6.8540751934	13.7195123834	7.3809020519	13.723949017
456	6.8535969257	13.721842335	7.3954081535	13.7248437902
457	6.8711719513	13.7212540379	7.4093058109	13.7248256687
458	6.8517370224	13.7212615529	7.3862390518	13.7241038852
459	6.8597531319	13.7211016509	7.3976390362	13.7241108725
460	6.8527040482	13.7220739775	7.3984391689	13.7242195881
461	6.8641290665	13.7210564147	7.3975141048	13.7244495374
462	6.8496978283	13.7213591088	7.4055788517	13.7250559544
463	6.8457798958	13.7216537552	7.4016649723	13.7232372973
464	6.8651471138	13.7211821476	7.399089098	13.7242240331
465	6.8539428711	13.7209292859	7.3963508606	13.7228776963
466	6.8546609879	13.7228648644	7.3948071003	13.7249031749
467	6.8546509743	13.7219453326	7.3695030212	13.7251670333
468	6.8664081097	13.7210383266	7.3775730133	13.7238510106
469	6.8463890553	13.7222610895	7.3899800777	13.724625549
470	6.8647348881	13.7205856402	7.3838009834	13.7254963744
471	6.8697829247	13.722053751	7.3975841999	13.7234727788
472	6.8774540424	13.721474235	7.3619110584	13.7237665404
473	6.8630130291	13.7196230516	7.3576750755	13.7229606968
474	6.8579092026	13.7223813008	7.3706841469	13.7239825129
475	6.8476581574	13.7215883625	7.4089891911	13.7247314293
476	6.8637928963	13.7211513096	7.400042057	13.7248463712
477	6.8462967873	13.7218917315	7.3908219338	13.7251102631
478	6.8612921238	13.720996179	7.4028611183	13.7240317884
479	6.8420200348	13.7203118077	7.4208729267	13.7241368867
480	6.8531839848	13.7211409942	7.3838670254	13.7238440196
481	6.8701658249	13.7221831888	7.3937211037	13.724753633
482	6.8757820129	13.721439746	7.389852047	13.7241546532
483	6.8703570366	13.7223175104	7.3773839474	13.7251654426
484	6.8492760658	13.7200139584	7.4007070065	13.7229325059
485	6.8497209549	13.7222179546	7.3835828304	13.7257255291
486	6.8589570522	13.7206315509	7.3703508377	13.7238099803
487	6.859151125	13.7212775554	7.3997449875	13.7250365313
488	6.845772028	13.7220994249	7.3714289665	13.724188814
489	6.8621890545	13.7221881148	7.3793399334	13.7246959809
490	6.854088068	13.7200651887	7.389824152	13.7246516711
491	6.8569850922	13.7224384847	7.4214830399	13.7244886255
492	6.8550460339	13.7224130599	7.3992528915	13.7241456497
493	6.8599581718	13.7207789772	7.3852319717	13.724358315

==> graphs_classification/cifar10_mean.txt <==
0.3911	0.3348	0.3397
0.3708	0.3615	0.354
0.3738	0.3577	0.357
0.2866	0.251	0.2348


==> graphs_classification/mnist_mean.txt <==
0.0144	0.01304	0.01214	0.01176	0.01182	0.01176
0.02166	0.01392	0.01224	0.01104	0.01018	0.01064
0.0200666667	0.01458	0.01274	0.0126	0.0119	0.01266
0.02398	0.01428	0.01176	0.01096	0.01034	0.00984
0.0158333333	0.01374	0.0129	0.01224	0.01166	0.0121
0.0142	0.01264	0.01124	0.01062	0.01018	0.01
0.01508	0.01208	0.01066	0.00948	0.00946	0.00932


==> graphs_classification/mnist_stdev.txt <==
0.0008648699	0.0006711185	0.0002939388	0.0004317407	0.0006615134	0.000523832
0.0004454211	0.000401995	0.0003382307	0.000257682	0.00064	0.0002332381
0.0005131601	0.0005844656	0.0005607138	0.0004604346	0.0006033241	0.0003382307
0.0008840814	0.0006013319	0.0004498889	0.0003498571	0.0003720215	0.0002244994
0.0004725816	0.00062482	0.0001549193	0.0006621178	0.0006406247	0.0003794733
0.0004774935	0.000401995	0.0007989994	0.0004445222	0.0004621688	0.0004621688
0.0005418487	0.0006431174	0.0006151423	0.0005418487	0.0005425864	0.0003187475


==> graphs_classification/old/cifar10_mean.txt <==
0.4624488051	0.4493235342	0.4461507955	0.447159204	0.4552765653	0.454062597
0.6917497238	0.6045358636	0.5653596713	0.576762664	0.5744996549	0.566789214
0.6360057733	0.5583222578	0.5448491542	0.5686578344	0.5693289225	0.5618768996
0.4882816289	0.4614152035	0.4624360098	0.4516357488	0.4488832606	0.4464906877
0.4971704578	0.4855156403	0.4568697271	0.4480484148	0.4381226922	0.4379952244
0.4599241708	0.4439713344	0.4503703998	0.4511425771	0.4512905443	0.4494837833

